Primes in arithmetic progressions and semidefinite programming

Assuming the generalized Riemann hypothesis, we give asymptotic bounds on the size of intervals that contain primes from a given arithmetic progression using the approach developed by Carneiro, Milinovich and Soundararajan [Comment. Math. Helv. 94, no. 3 (2019)]. For this we extend the Guinand-Weil explicit formula over all Dirichlet characters modulo $q \geq 3$, and we reduce the associated extremal problems to convex optimization problems that can be solved numerically via semidefinite programming.

==> README.txt <==
To run the code install julia 1.5.0 (available for free as open source software for all common platforms at julialang.org).

To install the required packages run the julia binary and type
    ]add AbstractAlgebra, Nemo, Hecke, IterTools, GenericSVD

The script has been tested with the following specific versions:
AbstractAlgebra v0.12.0
Nemo v0.19.0
Hecke v0.8.6
IterTools v1.3.0
GenericSVD v0.3.0

To verify the solution go to this folder, run the julia binary, and type
    push!(LOAD_PATH, pwd())
    using Primes
    verifysolution(90, 4)    # or verifysolution(90, 36//11)
where the first number is the polynomial degree and the second number is A. This loads the corresponding .txt file and extracts and returns a verified lower bound on C^+(A).

To generate new solutions using an sdp solver install sdpa-gmp. Since the output should be printed in higher precision a patches version is required which can for instance be downloaded from www.daviddelaat.nl/sdpa-gmp-7.1.3.tar.gz Once installed make sure that the sdpa-gmp binary is callable. To generate a new solution go to this folder, run the julia binary, and type
    push!(LOAD_PATH, pwd())
    using Primes
    writesolution(90, 36//11) 

The file Primes.jl contains the code related to the mathematics in this project and the file SemidefiniteProgramming.jl contains more general code to setup an SDP and interact with the solver.

